Knowledge State Networks for Effective Skill Assessment in Atomic Learning

The goal of this paper is to introduce a new framework for fast and effective knowledge state assessments in the context of personalized, skill-based online learning. We use knowledge state networks - specific neural networks trained on assessment data of previous learners - to predict the full knowledge state of other learners from only partial information about their skills. In combination with a matching assessment strategy for asking discriminative questions we demonstrate that our approach leads to a significant speed-up of the assessment process - in terms of the necessary number of assessment questions - in comparison to standard assessment designs. In practice, the presented methods enable personalized, skill-based online learning also for skill ontologies of very fine granularity without deteriorating the associated learning experience by a lengthy assessment process.

==> images/cd13b301-0651-40e9-98c4-c0ba9fe8d742/a_priori_probability.csv <==
skill_id,mastery
029c29c1-069d-4aed-ab40-965a5c0f9708,0.625
03816508-a19b-463e-a3b6-36923e295a42,0.5535714285714286
048b6df9-2e9c-475b-8b4b-8bef78c1b547,0.39285714285714285
084eaf0d-54b8-4d64-acb3-dee8b3cba08e,0.4642857142857143
0dac095d-a8a9-4ffd-8d50-e4392e0bd903,0.7857142857142857
14443983-97d8-4045-a519-dceaf790c87c,0.3392857142857143
14fb3060-beed-4e4f-a8fa-db86c1c15014,0.5535714285714286
1c1820e6-43ec-4be3-939a-f3f9f4defb9c,0.07142857142857142
3f6170f3-bd57-407d-b133-52b1719ca2cc,0.21428571428571427
451112dc-b65e-40d3-bf75-64c0f4fa7373,0.14285714285714285
47115a65-c2e8-4b69-8e59-75a84678d5fc,0.07142857142857142
474654d4-3a52-44ed-bce4-f504e883914f,0.5
4864c31b-175d-4607-9b32-68430deca381,0.48214285714285715
4a405440-951b-4b1c-a7a2-89fb6bdece40,0.375
4b530252-8080-4bd2-963a-76aed5bc96a7,0.5357142857142857
4c6c86b0-945e-4eef-9e9a-887da81509bd,0.23214285714285715
58cc6908-0bf6-4643-bbfa-09e2c44d083a,0.42857142857142855
5caee446-c0be-4276-8630-8f64aa0090ca,0.16071428571428573
5eedf73e-6e13-4384-81aa-da30d9ca19e3,0.17857142857142858
63e77c68-28d1-4558-8f2c-ddb462176329,0.21428571428571427
64ca193e-37b1-42f3-8082-deafe7d173a8,0.7857142857142857
67863c69-c75d-4554-95c7-6061af8ec0f3,0.39285714285714285
68893f7f-e377-4606-a04b-fcdb8da517da,0.44642857142857145
68c44517-8a07-489a-83b6-23e37c8aa10e,0.5357142857142857
6901f4a5-d3cc-4215-b1b6-a3a95ff5e788,0.5535714285714286
6a6e31ce-2b3d-40b3-837f-a256dff54153,0.25
6d1a3af8-7737-4543-a112-1e07dc68000f,0.07142857142857142
75eaa52f-58dd-4fcb-9a76-920d3b3e57dd,0.35714285714285715
7fdac805-59fd-4753-87d1-72456e7ae4f5,0.26785714285714285
897dd996-283d-4054-9c69-be449e41d134,0.26785714285714285
8a830135-ab0b-4639-b895-41a3a4596460,0.42857142857142855
8dfe8bff-de70-446b-9197-47240a24dfc7,0.4107142857142857
8faf95bd-19ef-40e0-8003-697e4046c1b0,0.26785714285714285
90c95589-3604-42d3-9e9a-2085d977ceb3,0.7857142857142857
936f404e-8404-4dcf-b825-02bb08ed0702,0.4107142857142857
9c0b917e-58f5-48e5-8ad5-a2052c7a6cf1,0.39285714285714285
9ce6b59d-cee8-405f-a18a-eda78364f19b,0.6964285714285714
9d2c41bc-7ca5-423e-a21a-7f87232e3b6c,0.26785714285714285
a276ac5b-19f1-4188-87de-60c11b5e2445,0.2857142857142857
a54026aa-0013-4517-8208-2c85d3d4e7b6,0.6964285714285714
a5605737-cf3f-4f27-9370-4138f0b6a95a,0.32142857142857145
a6ea0507-bfe7-49dc-8f2d-126b27ca98cc,0.42857142857142855
aff2b47f-0794-4b2d-8044-8df8e36544b2,0.19642857142857142
b353ca25-5040-473e-828e-08c694052b15,0.6785714285714286
b56d97f3-d1bd-4d4b-a072-8046de59084d,0.35714285714285715
b7ae9b97-e777-4de8-a5ba-bd52221a5371,0.07142857142857142
bbdea9c2-3cab-4577-aeed-f44f5bedfff6,0.4107142857142857
c2e41547-0969-43d1-bbaa-bb10fb0ecd48,0.48214285714285715
c3afd696-b631-4903-9c9b-8d6037dd1c02,0.2857142857142857
c5474028-c97d-48b9-98e2-d20f025d6187,0.2857142857142857
c9f3075e-753a-45a0-a31a-88aebb77aee6,0.23214285714285715
d31634c3-07b0-443f-b23d-0cacde1eef21,0.5178571428571429
da750457-3e5d-4b86-ad9a-dd908131b2d2,0.5892857142857143
dbec8ab1-4391-49df-aee2-cf005c6c38a5,0.26785714285714285
e27e40db-59e8-41f8-9e82-91b291875c28,0.48214285714285715
e6ee85dd-e2d1-41e8-9e9d-b2e2efbba210,0.5714285714285714
f4b765be-0d7a-46f3-b0f7-08a0711cac11,0.7142857142857143

